"Tell me, how do you know it's me?" Expectations of security and personalization measures for smart speaker applications

Voice-controlled smart speaker devices have gained a foothold in many modern households. Their prevalence combined with their intrusion into core private spheres of life has motivated research on security and privacy intrusions, especially those performed by third-party applications used on such devices. In this work, we take a closer look at such third-party applications from a less pessimistic angle: we consider their potential to provide personalized and secure capabilities and investigate measures to authenticate users (``PIN'', ``Voice authentication'', ``Notification'', and presence of ``Nearby devices''). To this end, we asked 100 participants to evaluate 15 application categories and 51 apps with a wide range of functions. The central questions we explored focused on: users' preferences for security and personalization for different categories of apps; the preferred security and personalization measures for different apps; and the preferred frequency of the respective measure. After an initial pilot study, we focused primarily on 7 categories of apps for which security and personalization are reported to be important; those include the three crucial categories finance, bills, and shopping. We found that ``Voice authentication'', while not currently employed by the apps we studied, is a highly popular measure to achieve security and personalization. Many participants were open to exploring combinations of security measures to increase the protection of highly relevant apps. Here, the combination of ``PIN'' and ``Voice authentication'' was clearly the most desired one. This finding indicates systems that seamlessly combine ``Voice authentication'' with other measures might be a good candidate for future work.

==> Fig5.csv <==
Title,Comm1,Comm2,Comm3,Comm4,Comm5,Fin1,Fin2,Fin3,Fin4,Fin5,Prod1,Prod2,Car1,Car2,Car3,Car4,Car5,Dev1,Dev2,Dev3,Dev4,Dev5,Bill1,Bill2,Bill3,Bill4,Bill5,Shop1,Shop2,Shop3,Shop4,Shop5,Health1,Health2,Travel1,Travel2,Travel3,Travel4,Travel5,Music1,Music2,Brief1,Brief2,Edu1,Edu2,Games1,Games2,Food1,Food2,Faith1,Faith2
pin,22,12,17,19,20,32,25,33,30,32,4,3,17,15,13,16,17,16,6,10,8,3,27,28,31,22,24,6,6,8,6,9,3,3,5,13,13,3,6,3,4,1,1,1,2,2,0,1,2,2,3
notification,18,16,20,18,15,18,17,11,17,13,14,17,12,14,13,12,11,14,8,10,16,16,11,19,11,22,19,17,9,13,10,17,15,18,16,16,15,20,24,15,16,15,15,14,12,14,18,15,17,12,14
voice,23,24,17,24,26,3,20,7,5,9,32,22,26,28,30,25,28,32,43,45,42,38,23,25,17,13,15,33,24,33,28,31,16,12,15,32,32,16,20,18,18,11,11,14,9,10,11,14,14,10,11
nearby devices,7,22,17,12,15,4,8,6,9,8,14,10,14,15,13,15,11,7,8,11,7,8,9,7,9,11,9,9,9,7,8,8,5,2,6,10,10,7,13,8,7,8,9,7,8,11,6,10,4,9,5
combination,18,13,15,20,14,40,15,38,35,33,10,11,24,21,22,29,28,25,15,14,11,9,21,14,30,18,25,14,8,12,9,9,5,8,13,13,15,9,13,8,8,4,5,4,6,5,5,3,2,2,3
none,12,13,14,7,10,3,15,5,4,5,26,37,7,7,9,3,5,6,20,10,16,26,9,7,2,14,8,21,44,27,39,26,56,57,45,16,15,45,24,48,47,61,59,60,63,58,60,57,61,65,64

==> figures/Fig5.csv <==
,Comm1,Comm2,Comm3,Comm4,Comm5,Fin1,Fin2,Fin3,Fin4,Fin5,Prod1,Prod2,Car1,Car2,Car3,Car4,Car5,Dev1,Dev2,Dev3,Dev4,Dev5,Bill1,Bill2,Bill3,Bill4,Bill5,Shop1,Shop2,Shop3,Shop4,Shop5,Health1,Health2,Travel1,Travel2,Travel3,Travel4,Travel5,Music1,Music2,Brief1,Brief2,Edu1,Edu2,Games1,Games2,Food1,Food2,Faith1,Faith2
pin,22,12,17,19,20,32,25,33,30,32,4,3,17,15,13,16,17,16,6,10,8,3,27,28,31,22,24,6,6,8,6,9,3,3,5,13,13,3,6,3,4,1,1,1,2,2,0,1,2,2,3
notification,18,16,20,18,15,18,17,11,17,13,14,17,12,14,13,12,11,14,8,10,16,16,11,19,11,22,19,17,9,13,10,17,15,18,16,16,15,20,24,15,16,15,15,14,12,14,18,15,17,12,14
voice,23,24,17,24,26,3,20,7,5,9,32,22,26,28,30,25,28,32,43,45,42,38,23,25,17,13,15,33,24,33,28,31,16,12,15,32,32,16,20,18,18,11,11,14,9,10,11,14,14,10,11
nearby devices,7,22,17,12,15,4,8,6,9,8,14,10,14,15,13,15,11,7,8,11,7,8,9,7,9,11,9,9,9,7,8,8,5,2,6,10,10,7,13,8,7,8,9,7,8,11,6,10,4,9,5
combination,18,13,15,20,14,40,15,38,35,33,10,11,24,21,22,29,28,25,15,14,11,9,21,14,30,18,25,14,8,12,9,9,5,8,13,13,15,9,13,8,8,4,5,4,6,5,5,3,2,2,3
none,12,13,14,7,10,3,15,5,4,5,26,37,7,7,9,3,5,6,20,10,16,26,9,7,2,14,8,21,44,27,39,26,56,57,45,16,15,45,24,48,47,61,59,60,63,58,60,57,61,65,64

==> figures/TFig5.txt <==
Title,pin,notification,voice,nearby devices,combination,none
Comm1,22,18,23,7,18,12
Comm2,12,16,24,22,13,13
Comm3,17,20,17,17,15,14
Comm4,19,18,24,12,20,7
Comm5,20,15,26,15,14,10
Fin1,32,18,3,4,40,3
Fin2,25,17,20,8,15,15
Fin3,33,11,7,6,38,5
Fin4,30,17,5,9,35,4
Fin5,32,13,9,8,33,5
Prod1,4,14,32,14,10,26
Prod2,3,17,22,10,11,37
Car1,17,12,26,14,24,7
Car2,15,14,28,15,21,7
Car3,13,13,30,13,22,9
Car4,16,12,25,15,29,3
Car5,17,11,28,11,28,5
Dev1,16,14,32,7,25,6
Dev2,6,8,43,8,15,20
Dev3,10,10,45,11,14,10
Dev4,8,16,42,7,11,16
Dev5,3,16,38,8,9,26
Bill1,27,11,23,9,21,9
Bill2,28,19,25,7,14,7
Bill3,31,11,17,9,30,2
Bill4,22,22,13,11,18,14
Bill5,24,19,15,9,25,8
Shop1,6,17,33,9,14,21
Shop2,6,9,24,9,8,44
Shop3,8,13,33,7,12,27
Shop4,6,10,28,8,9,39
Shop5,9,17,31,8,9,26
Health1,3,15,16,5,5,56
Health2,3,18,12,2,8,57
Travel1,5,16,15,6,13,45
Travel2,13,16,32,10,13,16
Travel3,13,15,32,10,15,15
Travel4,3,20,16,7,9,45
Travel5,6,24,20,13,13,24
Music1,3,15,18,8,8,48
Music2,4,16,18,7,8,47
Brief1,1,15,11,8,4,61
Brief2,1,15,11,9,5,59
Edu1,1,14,14,7,4,60
Edu2,2,12,9,8,6,63
Games1,2,14,10,11,5,58
Games2,0,18,11,6,5,60
Food1,1,15,14,10,3,57
Food2,2,17,14,4,2,61
Faith1,2,12,10,9,2,65
Faith2,3,14,11,5,3,64

==> figures/testplot.txt <==
Title,pin,notification,voice,nearby devices,combination,none
Comm1,22,18,23,7,18,12
Comm2,12,16,24,22,13,13
Comm3,17,20,17,17,15,14
Comm4,19,18,24,12,20,7
Comm5,20,15,26,15,14,10
Fin1,32,18,3,4,40,3
Fin2,25,17,20,8,15,15
Fin3,33,11,7,6,38,5
Fin4,30,17,5,9,35,4
Fin5,32,13,9,8,33,5
Prod1,4,14,32,14,10,26
Prod2,3,17,22,10,11,37
Car1,17,12,26,14,24,7
Car2,15,14,28,15,21,7
Car3,13,13,30,13,22,9
Car4,16,12,25,15,29,3
Car5,17,11,28,11,28,5
Dev1,16,14,32,7,25,6
Dev2,6,8,43,8,15,20
Dev3,10,10,45,11,14,10
Dev4,8,16,42,7,11,16
Dev5,3,16,38,8,9,26
Bill1,27,11,23,9,21,9
Bill2,28,19,25,7,14,7
Bill3,31,11,17,9,30,2
Bill4,22,22,13,11,18,14
Bill5,24,19,15,9,25,8
Shop1,6,17,33,9,14,21
Shop2,6,9,24,9,8,44
Shop3,8,13,33,7,12,27
Shop4,6,10,28,8,9,39
Shop5,9,17,31,8,9,26
Health1,3,15,16,5,5,56
Health2,3,18,12,2,8,57
Travel1,5,16,15,6,13,45
Travel2,13,16,32,10,13,16
Travel3,13,15,32,10,15,15
Travel4,3,20,16,7,9,45
Travel5,6,24,20,13,13,24
Music1,3,15,18,8,8,48
Music2,4,16,18,7,8,47
Brief1,1,15,11,8,4,61
Brief2,1,15,11,9,5,59
Edu1,1,14,14,7,4,60
Edu2,2,12,9,8,6,63
Games1,2,14,10,11,5,58
Games2,0,18,11,6,5,60
Food1,1,15,14,10,3,57
Food2,2,17,14,4,2,61
Faith1,2,12,10,9,2,65
Faith2,3,14,11,5,3,64
